Severability of mesoscale components and local time scales in dynamical networks

A major goal of dynamical systems theory is the search for simplified descriptions of the dynamics of a large number of interacting states. For overwhelmingly complex dynamical systems, the derivation of a reduced description on the entire dynamics at once is computationally infeasible. Other complex systems are so expansive that despite the continual onslaught of new data only partial information is available. To address this challenge, we define and optimise for a local quality function severability for measuring the dynamical coherency of a set of states over time. The theoretical underpinnings of severability lie in our local adaptation of the Simon-Ando-Fisher time-scale separation theorem, which formalises the intuition of local wells in the Markov landscape of a dynamical process, or the separation between a microscopic and a macroscopic dynamics. Finally, we demonstrate the practical relevance of severability by applying it to examples drawn from power networks, image segmentation, social networks, metabolic networks, and word association.

==> assets/smallworlds/sw10to60_id2_ol1_b0.1.tsv <==
9 7 1
4 7 1
1 10 1
8 6 1
9 8 1
1 9 1
4 3 1
2 10 1
8 7 1
3 1 1
10 8 1
3 2 1
4 8 1
6 5 1
5 3 1
2 1 1
4 2 1
10 9 1
7 5 1
7 6 1
13 11 1
21 19 1
14 13 1
27 25 1
27 26 1
29 12 1
15 13 1
20 18 1
15 14 1
11 29 1
11 30 1
24 22 1
24 23 1
26 25 1
23 21 1
23 22 1
17 15 1
18 17 1
16 14 1
14 12 1
25 24 1
20 19 1
30 28 1
22 20 1
19 18 1
28 26 1
17 16 1
12 24 1
28 27 1
12 11 1
29 27 1
16 15 1
19 17 1
26 24 1
21 20 1
13 12 1
29 28 1
18 16 1
23 14 1
22 21 1
41 39 1
60 59 1
32 31 1
35 33 1
37 36 1
57 55 1
49 48 1
52 51 1
52 50 1
53 34 1
38 37 1
35 56 1
41 40 1
37 35 1
31 60 1
48 47 1
53 52 1
35 34 1
36 34 1
58 33 1
38 44 1
50 48 1
42 53 1
55 54 1
39 37 1
58 57 1
39 38 1
33 31 1
49 47 1
40 39 1
59 57 1
46 44 1
42 40 1
59 58 1
53 43 1
42 34 1
47 45 1
33 32 1
56 55 1
32 40 1
31 59 1
51 49 1
47 46 1
52 60 1
32 60 1
43 41 1
58 56 1
38 36 1
45 44 1
34 33 1
50 49 1
48 46 1
51 50 1
46 45 1
43 57 1
53 51 1
44 43 1
42 41 1
56 54 1
57 56 1
117 115 1
75 74 1
91 89 1
91 90 1
84 75 1
79 77 1
101 106 1
104 102 1
79 78 1
119 117 1
119 118 1
93 91 1
68 67 1
70 68 1
82 81 1
83 73 1
110 108 1
92 90 1
61 119 1
103 102 1
65 63 1
72 71 1
67 65 1
74 72 1
67 66 1
96 94 1
116 114 1
75 73 1
113 112 1
69 67 1
107 102 1
111 68 1
117 116 1
94 92 1
118 117 1
71 69 1
71 70 1
73 71 1
95 92 1
64 63 1
88 73 1
78 77 1
76 74 1
108 107 1
90 89 1
97 85 1
66 64 1
115 114 1
110 109 1
89 87 1
104 103 1
98 96 1
106 104 1
111 109 1
100 99 1
102 100 1
99 98 1
112 110 1
86 65 1
74 73 1
105 103 1
85 83 1
97 71 1
80 81 1
108 106 1
73 72 1
81 79 1
70 69 1
94 93 1
80 78 1
114 112 1
76 75 1
86 84 1
92 91 1
84 82 1
115 113 1
62 120 1
63 62 1
83 81 1
83 82 1
110 88 1
77 76 1
68 66 1
82 80 1
106 105 1
75 108 1
97 95 1
93 92 1
109 108 1
63 61 1
72 70 1
65 64 1
120 118 1
66 65 1
102 101 1
87 85 1
105 104 1
101 100 1
120 119 1
96 92 1
78 76 1
87 86 1
62 61 1
118 116 1
69 68 1
95 93 1
64 62 1
95 94 1
61 120 1
112 111 1
88 87 1
80 79 1
107 105 1
90 88 1
107 106 1
114 113 1
116 115 1
100 98 1
101 99 1
86 85 1
4 22 1
11 37 1
52 119 1
72 1 1


==> assets/smallworlds/sw4of32_id3_ol1_b0.1.tsv <==
14 11 1
31 3 1
31 28 1
11 8 1
12 10 1
5 2 1
9 8 1
25 22 1
30 29 1
24 22 1
7 4 1
9 6 1
2 31 1
30 27 1
20 18 1
11 9 1
6 5 1
1 31 1
19 17 1
11 10 1
19 18 1
6 3 1
8 5 1
18 16 1
18 15 1
10 9 1
13 11 1
12 11 1
28 25 1
3 32 1
23 21 1
23 22 1
25 23 1
32 29 1
20 17 1
20 19 1
22 20 1
5 4 1
17 16 1
26 23 1
24 23 1
26 24 1
1 18 1
4 2 1
21 19 1
29 28 1
15 13 1
8 6 1
15 14 1
1 30 1
19 16 1
26 1 1
18 17 1
28 26 1
21 18 1
14 12 1
25 24 1
3 1 1
3 2 1
31 29 1
32 30 1
31 30 1
23 20 1
16 15 1
17 14 1
2 32 1
27 24 1
10 7 1
5 3 1
21 20 1
12 9 1
30 28 1
21 17 1
7 5 1
7 6 1
7 22 1
27 25 1
26 8 1
17 15 1
19 11 1
16 13 1
26 25 1
29 27 1
4 3 1
6 4 1
1 32 1
15 12 1
8 7 1
10 8 1
28 27 1
13 10 1
12 2 1
24 21 1
14 13 1
16 14 1
4 1 1
41 39 1
47 44 1
54 51 1
60 59 1
46 45 1
33 48 1
44 42 1
53 50 1
46 43 1
39 58 1
42 40 1
44 41 1
37 34 1
58 55 1
53 52 1
62 61 1
46 52 1
36 47 1
34 63 1
56 54 1
62 59 1
64 63 1
52 50 1
36 33 1
57 54 1
38 37 1
41 40 1
33 63 1
38 35 1
41 38 1
48 37 1
50 47 1
51 48 1
45 44 1
56 55 1
60 57 1
59 56 1
57 55 1
51 49 1
43 42 1
40 37 1
42 41 1
56 53 1
53 51 1
37 36 1
49 48 1
55 53 1
55 54 1
48 47 1
58 56 1
34 33 1
36 34 1
64 61 1
49 47 1
52 51 1
54 52 1
61 60 1
47 45 1
47 46 1
33 62 1
34 64 1
43 41 1
50 49 1
60 58 1
51 50 1
46 44 1
57 56 1
33 58 1
35 34 1
63 61 1
40 38 1
62 55 1
61 58 1
44 43 1
49 46 1
43 40 1
35 64 1
35 39 1
45 42 1
62 60 1
39 37 1
39 38 1
59 57 1
59 58 1
64 62 1
52 36 1
48 45 1
42 39 1
58 57 1
61 59 1
36 35 1
38 36 1
52 49 1
63 60 1
54 53 1
43 53 1
90 84 1
91 89 1
91 90 1
77 93 1
79 78 1
86 83 1
83 82 1
65 94 1
67 96 1
93 91 1
68 67 1
70 68 1
82 81 1
92 90 1
77 74 1
72 71 1
67 65 1
74 72 1
67 66 1
96 94 1
87 84 1
91 88 1
75 73 1
69 67 1
78 77 1
69 66 1
94 92 1
71 69 1
71 70 1
73 71 1
78 75 1
79 76 1
84 82 1
77 94 1
83 80 1
90 89 1
65 96 1
66 95 1
89 87 1
68 65 1
87 74 1
70 69 1
92 91 1
85 84 1
70 67 1
72 69 1
74 73 1
89 86 1
84 81 1
85 83 1
96 95 1
95 92 1
80 78 1
73 72 1
79 93 1
77 76 1
94 93 1
88 86 1
71 68 1
73 70 1
85 82 1
94 91 1
75 90 1
86 84 1
81 80 1
80 79 1
75 72 1
76 74 1
65 69 1
83 81 1
75 74 1
66 65 1
68 66 1
82 80 1
82 79 1
88 85 1
77 75 1
93 92 1
72 70 1
84 83 1
92 89 1
87 85 1
87 86 1
96 93 1
78 76 1
89 88 1
69 68 1
95 93 1
95 94 1
81 78 1
66 96 1
74 71 1
88 87 1
90 88 1
76 73 1
86 85 1
109 107 1
117 115 1
99 97 1
99 98 1
104 102 1
112 122 1
119 117 1
119 118 1
101 99 1
98 97 1
100 98 1
124 114 1
101 107 1
103 102 1
124 104 1
112 109 1
106 103 1
122 121 1
117 116 1
105 118 1
110 108 1
118 117 1
121 120 1
111 108 1
128 127 1
127 125 1
127 126 1
118 115 1
108 107 1
113 110 1
115 112 1
124 123 1
109 106 1
116 113 1
103 98 1
123 121 1
106 104 1
123 122 1
119 116 1
101 98 1
98 128 1
123 120 1
125 122 1
125 123 1
100 99 1
100 119 1
126 125 1
120 118 1
100 107 1
105 103 1
126 123 1
108 106 1
97 103 1
110 109 1
97 104 1
128 125 1
114 112 1
114 111 1
127 124 1
110 107 1
113 111 1
112 110 1
124 121 1
122 119 1
107 105 1
116 114 1
109 108 1
107 106 1
104 101 1
98 127 1
105 128 1
121 118 1
101 100 1
100 97 1
107 104 1
99 128 1
102 101 1
105 104 1
112 111 1
122 120 1
102 99 1
105 102 1
116 115 1
118 116 1
111 109 1
128 126 1
111 110 1
120 119 1
97 126 1
121 119 1
117 114 1
115 113 1
115 114 1
114 113 1
124 122 1
120 117 1
24 41 1
63 74 1
70 109 1
117 15 1


==> assets/smallworlds/sw5star50_id2_ol1_b0.1.tsv <==
5 3 1
2 1 1
3 1 1
5 4 1
1 4 1
4 2 1
2 5 1
3 2 1
4 3 1
1 5 1
9 7 1
7 6 1
8 7 1
6 10 1
10 8 1
6 9 1
8 6 1
9 10 1
7 10 1
9 8 1
13 11 1
12 11 1
13 12 1
14 13 1
15 13 1
11 15 1
15 14 1
11 14 1
14 12 1
12 15 1
20 19 1
19 17 1
19 18 1
16 20 1
18 17 1
20 18 1
16 19 1
18 16 1
17 20 1
17 16 1
25 23 1
21 25 1
22 25 1
23 21 1
24 22 1
24 25 1
23 24 1
22 21 1
23 22 1
21 24 1
41 39 1
40 39 1
60 59 1
70 68 1
30 29 1
65 63 1
72 71 1
67 65 1
42 40 1
67 66 1
47 46 1
69 67 1
43 38 1
62 61 1
56 54 1
29 28 1
34 32 1
52 56 1
71 69 1
71 70 1
73 71 1
50 49 1
56 48 1
48 29 1
52 50 1
48 46 1
38 37 1
41 40 1
72 70 1
69 68 1
30 28 1
45 44 1
55 30 1
32 50 1
68 67 1
70 69 1
51 49 1
43 42 1
26 74 1
31 32 1
48 47 1
74 73 1
53 51 1
35 56 1
49 48 1
64 63 1
26 70 1
55 53 1
55 54 1
56 55 1
34 33 1
36 34 1
42 41 1
49 47 1
52 51 1
54 52 1
61 60 1
72 28 1
47 45 1
32 30 1
31 30 1
28 27 1
27 73 1
44 42 1
43 41 1
65 64 1
64 74 1
75 73 1
75 74 1
66 65 1
60 58 1
51 50 1
46 44 1
31 41 1
57 56 1
35 33 1
68 66 1
63 61 1
40 38 1
63 62 1
44 43 1
34 49 1
26 75 1
45 36 1
37 35 1
74 72 1
62 60 1
39 37 1
39 38 1
29 27 1
59 57 1
59 58 1
31 29 1
64 62 1
58 57 1
61 59 1
36 29 1
38 36 1
27 26 1
54 53 1
21 26 1
51 1 1
1 6 1
1 11 1
6 11 1
6 16 1
11 16 1
11 21 1
16 21 1
16 1 1
21 1 1
21 6 1


==> assets/smallworlds/sw5to40_id2_ol1_b0.1.tsv <==
5 3 1
1 2 1
3 1 1
5 4 1
1 4 1
4 2 1
2 5 1
3 2 1
4 3 1
1 5 1
9 7 1
13 11 1
15 13 1
12 10 1
15 14 1
7 15 1
12 11 1
9 8 1
6 14 1
10 11 1
8 7 1
8 6 1
11 9 1
13 12 1
14 13 1
12 14 1
8 12 1
6 15 1
10 9 1
7 6 1
21 19 1
32 31 1
27 25 1
35 34 1
30 26 1
20 18 1
28 26 1
19 16 1
35 33 1
26 25 1
23 21 1
23 22 1
25 23 1
34 33 1
24 22 1
31 30 1
16 35 1
25 24 1
33 31 1
29 27 1
30 28 1
22 20 1
18 17 1
31 29 1
33 32 1
30 29 1
24 23 1
17 16 1
17 35 1
34 32 1
28 27 1
19 17 1
26 24 1
21 20 1
16 34 1
19 18 1
29 28 1
27 26 1
18 16 1
22 21 1
41 39 1
60 59 1
36 68 1
70 68 1
46 45 1
37 75 1
54 53 1
65 63 1
72 71 1
67 65 1
50 48 1
74 72 1
67 66 1
69 67 1
37 71 1
53 52 1
62 61 1
56 54 1
71 69 1
71 70 1
73 71 1
66 65 1
52 50 1
48 46 1
38 37 1
41 40 1
69 68 1
66 64 1
73 72 1
68 67 1
70 69 1
57 55 1
43 41 1
43 42 1
48 47 1
44 43 1
42 41 1
45 43 1
73 46 1
49 48 1
64 63 1
44 73 1
55 53 1
55 54 1
56 55 1
58 56 1
45 52 1
62 45 1
58 62 1
52 51 1
36 74 1
47 46 1
44 42 1
51 49 1
65 64 1
75 74 1
50 49 1
51 60 1
68 66 1
51 50 1
60 58 1
46 44 1
57 56 1
63 61 1
40 38 1
63 62 1
40 39 1
54 52 1
47 59 1
60 71 1
70 40 1
62 60 1
39 38 1
59 57 1
58 57 1
61 59 1
38 36 1
73 63 1
40 49 1
36 75 1
2 8 1
7 24 1
21 38 1
66 2 1

